Detection of HCO+ Emission toward the Planetary Nebula K 3-35

We report the detection, for the first time, of HCO+ (J=1-0) emission as well as marginal CO (J=1-0) emission toward the planetary nebula (PN) K3-35 as a result of a molecular survey carried out toward this source. We also report new observations of the previously detected CO (J=2-1) and water maser emission, as well as upper limits for the emission of the SiO, H13CO+, HNC, HCN, HC3OH, HC5N, CS, HC3N, 13CO, CN, and NH3 molecules. From the ratio of CO (J=2-1) to CO (J=1-0) emission we have estimated the kinetic temperature of the molecular gas, obtaining a value of ~20 K. Using this result, we have estimated a molecular mass for the envelope of ~ 0.017 M_Sun, and an HCO+ abundance relative to H_2 of 6 X 10^-7, similar to the abundances found in other PNe. K~3-35 is remarkable because it is one of the two PNe reported to exhibit water maser emission, which is present in the central region as well as at a distance of $\simeq$ 5000 AU away from the center. The presence of molecular emission provides some clues that could help to understand the persistence of water molecules in the envelope of K 3-35. The HCO$^{+}$ emission could be arising in dense molecular clumps, that may provide the shielding mechanism which protects water molecules in this source.

==> readme.txt <==

Daniel Tafoya
60 Garden St. MS 78
Cambridge, MA 02138
UNITED STATES

Phone 1: (617) 4968326
Email: dtafoya@cfa.harvard.edu 

There are 6 figures included in eps format and one table
in a tex file. 


==========================================================================

Dear Dr. Hanson,

Thank you very much for sending us the referee's report on our
manuscript #205517  by  D. Tafoya, et al. We have modified the paper 
following all the referee's suggestions. In the following we list the 
changes we have made in the revised manuscript as follows:


*********************Referee's Report*************************************

I have reviewed the manuscript "Detection of HCO+ Emission toward the
Planetary Nebula K 3-35" and strongly recommend its publication in the
Astronomical Journal.

I have a few minor comments, which I encourage the authors to incorporate
in their manuscript prior to publication.  I do not need to see the paper
again prior to publication unless the authors choose not to follow the
minor suggestions given below.

REFEREE:
In the first paragraph of the Introduction the authors state that
all oxygen-rich stars produce maser emission in OH, water and SiO.  This
is not the case.  If AGB stars are oxygen rich they _may_ produce maser
emission from one or more of the molecular species listed.  I encourage a
change in wording here to be clear.

ANSWER: 
 We have reworded the sentence to read: "When envelopes of AGB stars are
oxygen-rich, they may produce strong maser emission of one or more
molecules such as OH, H$_{2}$O, or SiO..."


REFEREE: In the second to the last paragraph of the introduction, the
authors state that "...required to pump the masers (xxx) are difficult to
exist."  I don't understand this phrasing.  I believe they mean that
explaining the existence of emission at this distance from an evolved star
is difficult given our current understanding of these sources.  This point
should be stated more clearly.

ANSWER:
 We have reworded the sentence to read: "Water masers were not expected to
be found at such an enormous distance in an evolved star since the
physical conditions required to pump the maser emission ($n_{\rm
H_2}\simeq10^8$ cm$^{-3}$, $T_{\rm k}\simeq 500$ K) are difficult to
explain, given our current understanding of these objects."


REFEREE: The position of K3-35 is only provided in the caption of figure
3. Can the position be provided by the authors in the introduction
perhaps? It is so frustrating to constantly have to look up locations for
objects, which should be provided in any observational paper in an easily
found location.

ANSWER:
 We have added the following sentence in the first paragraph of the
"Observations" section: The coordinates RA(J2000)=$19^h 27^m 44^s$,
Dec(J2000)=$21^\circ 30' 03''$ were adopted for the position of K~3-35
(Miranda et al. 2001)."


REFEREE: Corroborate means to confirm someone's statment.  The authors
want more sensitive observations of the CO 1-0 transition to _confirm_
their 3-sigma result, not corroborate.  I recommend a word change here.

ANSWER:
 We changed "corroborate" to "confirm".


REFEREE: A good bit of time is spent in the description of the
observations about the subtraction of interstellar components from their
spectra.  However, no figures including spectra without the subtraction
have been provided.  Therefore, readers cannot judge for themselves if
subtraction was a valid decision, if the characterization of the line as
interstellar is valid or if the subtraction was done well (I still see a
residual spike in the top panel of figure 2 at 9 km/s...is this bad
subtraction, evidence of a wider line or just noise?).  I encourage the
authors to display both pre- and post-subtraction spectra.  This can be
done with an overlaid pre-subtraction spectrum without much difficulty or
an expansion in the number of figures.

ANSWER:
 We included a new figure (Fig. 2 in this revised version) in the first 
paragraph of section 3.2 that shows the CO(2-1) spectrum previous to the 
substraction of the interstellar component.


REFEREE: 4th paragraph of the CO section :"The CO emission is very useful
to investigate..." should be "The CO emission is very useful for
investigating..."

ANSWER: 
 We changed this sentence as suggested by the referee.

==========================================================================
end of file.

